FREESS: An Educational Simulator of a RISC-V-Inspired Superscalar Processor Based on Tomasulo's Algorithm

FREESS is a free, interactive simulator that illustrates instruction-level parallelism in a RISC-V-inspired superscalar processor. Based on an extended version of Tomasulo's algorithm, FREESS is intended as a hands-on educational tool for Advanced Computer Architecture courses. It enables students to explore dynamic, out-of-order instruction execution, emphasizing how instructions are issued as soon as their operands become available. The simulator models key microarchitectural components, including the Instruction Window (IW), Reorder Buffer (ROB), Register Map (RM), Free Pool (FP), and Load/Store Queues. FREESS allows users to dynamically configure runtime parameters, such as the superscalar issue width, functional unit types and latencies, and the sizes of architectural buffers and queues. To simplify learning, the simulator uses a minimal instruction set inspired by RISC-V (ADD, ADDI, BEQ, BNE, LW, MUL, SW), which is sufficient to demonstrate key pipeline stages: fetch, register renaming, out-of-order dispatch, execution, completion, commit, speculative branching, and memory access. FREESS includes three step-by-step, illustrated examples that visually demonstrate how multiple instructions can be issued and executed in parallel within a single cycle. Being open source, FREESS encourages students and educators to experiment freely by writing and analyzing their own instruction-level programs and superscalar architectures.

==> FIG/2505-WCAE-figsm_Slide_1.txt <==
Structure of an Out-Of-Order Processor in FREESS.


==> FIG/2505-WCAE-figsm_Slide_10.txt <==
The third area of the screen (the accounting area)  shows the stall counters to further analyze the most critical resources.
Other structures are updated.


==> FIG/2505-WCAE-figsm_Slide_11.txt <==
Annotating issued instructions in IW and completed (write-back done) are annotated in the ROB.


==> FIG/2505-WCAE-figsm_Slide_12.txt <==
The final execution screen shows a summary of what happened during the program's execution. In particular, the execution of 21 instructions achieved an IPC of 1.05 (almost one instruction per cycle) in 20 cycles.


==> FIG/2505-WCAE-figsm_Slide_13.txt <==
Example-2. Here, a 12-slot instruction window, 12 physical registers, and 12 entries in the ROB are used.


==> FIG/2505-WCAE-figsm_Slide_14.txt <==
Example-2. Cycle 0.


==> FIG/2505-WCAE-figsm_Slide_15.txt <==
Example-2. Cycle 1.


==> FIG/2505-WCAE-figsm_Slide_16.txt <==
Example-2. Cycle 2.


==> FIG/2505-WCAE-figsm_Slide_17.txt <==
Example-2. Cycle 5.


==> FIG/2505-WCAE-figsm_Slide_18.txt <==
Example-2. Final output of the simulation of the second exercise. In this case, IPC is 1.36.


==> FIG/2505-WCAE-figsm_Slide_19.txt <==
Example-3. A third example of a 2-way superscalar instead of a 4-way for the same program as example 2.


==> FIG/2505-WCAE-figsm_Slide_2.txt <==
FREESS Parameters.


==> FIG/2505-WCAE-figsm_Slide_20.txt <==
Example-3. Cycle 0.


==> FIG/2505-WCAE-figsm_Slide_21.txt <==
Example-3. Cycle 1.


==> FIG/2505-WCAE-figsm_Slide_22.txt <==
Example-3. Cycle 2.


==> FIG/2505-WCAE-figsm_Slide_23.txt <==
Example-3. Cycle 3.


==> FIG/2505-WCAE-figsm_Slide_24.txt <==
Example-3. For the same program as in Example-2, the IPC is now only 1.07 due to the limited width (2-way).


==> FIG/2505-WCAE-figsm_Slide_25.txt <==
An example of coded instructions with register initializations, too. For example, x5 is initialized with the value 5000.


==> FIG/2505-WCAE-figsm_Slide_26.txt <==
A simple program is numerically encoded. The four fields of each line represent (in order): the instruction opcode, the destination register, the first source register, and the second source register (or an immediate value). For example, the last line is a BNE x2, x0, -5 (it branches five instructions backward).


==> FIG/2505-WCAE-figsm_Slide_27.txt <==
A simple program is numerically encoded. The four fields of each line represent (in order): the instruction opcode, the destination register, the first source register, and the second source register (or an immediate value). For example, the last line is a BNE x2, x0, -5 (it branches five instructions backward).


==> FIG/2505-WCAE-figsm_Slide_28.txt <==
A command line that specifies: the name of the program (-exe), the dispatch width (-pw), the window size (-wins), the number of physical registers (-pregs), the number of entries in the reorder buffer (-robs), the number of entries in the load queue (-lqs) and store queue (-sqs), the load latency (-llat), the number of arithmetic functional units (-afu).


==> FIG/2505-WCAE-figsm_Slide_29.txt <==
The log file that lists all the stall reasons that happened at a certain cycle (e.g., @003).


==> FIG/2505-WCAE-figsm_Slide_3.txt <==
In yellow, the most important simulator parameters (many more parameters are available).


==> FIG/2505-WCAE-figsm_Slide_30.txt <==
The log file that lists all the stall reasons that happened at a certain cycle (e.g., @003).


==> FIG/2505-WCAE-figsm_Slide_31.txt <==
The log file that lists all the stall reasons that happened at a certain cycle (e.g., @003).


==> FIG/2505-WCAE-figsm_Slide_4.txt <==
Example-1. A simple loop that adds two vectors element by element and stores the results in a third vector.


==> FIG/2505-WCAE-figsm_Slide_5.txt <==
Example-2. A simple lopp that manipultes each element of a vector.


==> FIG/2505-WCAE-figsm_Slide_6.txt <==
At start, FREESS generates the text of an exercise with specific hypotheses on the architecture of the superscalar. For example, here a 16-slot instruction window, 24 physical registers and other key parameters have been specified.


==> FIG/2505-WCAE-figsm_Slide_7.txt <==
Cycle-by-cycle simulation progress: the screen shows the state of the superscalar's most relevant internal structures. 


==> FIG/2505-WCAE-figsm_Slide_8.txt <==
Rename stage. The renamed instruction stream uses the newly allocated physical registers (Px).


==> FIG/2505-WCAE-figsm_Slide_9.txt <==
The Instruction Window and ROB entries are allocated in the dispatch stage.

